Storage Is Not Strategy: State-Conditioned Support Control for LLM Unlearning

Many localized large language model (LLM) unlearning methods select a small parameter subset from a localization signal and keep it fixed during optimization. The parameters most associated with a target, however, need not be the best ones to update, and candidate interventions can change value as optimization proceeds. In a controlled experiment, a storage-localization score reaches an area under the receiver operating characteristic curve (AUROC) of 0.981, yet storage identity agrees with the better intervention on only 17/36 targets, while low-rank adaptation (LoRA) wins 35/36. We introduce Intervention Score, which ranks editable groups by the predicted effect of the actual unlearning update while accounting for collateral damage, and use it to form the static intervention-value baseline (Static-IV). We then introduce selective dynamic intervention re-ranking (DIR-R), which revisits that subset only when a calibrated probe justifies the comparison. On the Natural-TOFU dataset, our method has positive descriptive margins in 19/20 comparisons between methods and objectives, although several are near zero. On the LACUNA localization-precision benchmark, our mean terminal utility is higher in all six negative preference optimization (NPO) and SimNPO comparisons: NPO margins range from +0.431 to +0.848, and SimNPO margins range from +0.503 to +0.571. The gradient-difference (GradDiff) objective reveals substantial field dependence. Relative to Static-IV, the primary four-field GradDiff evaluation has six wins, six ties, and no losses, with mean and median paired gains of +0.165 and +0.0025. The evidence supports separating localization, initial intervention selection, and checkpoint-dependent support revision.

==> CURRENT_VERSION.txt <==
Storage Is Not Strategy: arXiv preprint front-matter/style revision, 2026-10-01; manuscript content based on the reviewer-polished citation-complete revision.


==> REVISION_NOTES_20260926_REVIEWER_POLISH.txt <==
Reviewer-polish revision based exclusively on the user-supplied (9).zip.

Main changes:
1. Corrected equation-reference constructions such as "Eq. equation 5" by using \ref{} after prose labels.
2. Expanded or clarified first uses of LLM, AUROC, LoRA, NPO, SimNPO, GradDiff, MLP, W/T/L, LOO, WAGLE, FILA, AP-MLP, GRAIL, Static-IV, DIR-R, and PII.
3. Identified Natural-TOFU as a dataset and LACUNA as a localization-precision benchmark.
4. Removed reader-facing internal labels V318, V330, and V331; replaced them with descriptive evaluation names.
5. Defined terminal utility J before experimental use and replaced premature "mean J" wording in the abstract and introduction.
6. Added citations for TOFU/Natural-TOFU provenance, Llama 3, Gemma 2, OLMo 3, Qwen2.5, NPO, SimNPO, GradDiff, and all external parameter-selection baselines. Random, Activation, and Storage are identified as study-defined outcome-blind controls.
7. Removed prose em/en dashes and numeric dash ranges; revised table win/loss notation to slash notation.
8. Revised table alignment: equal-width cell columns are centered and variable-width columns are left aligned.
9. Added restrained bold-italic emphasis to the principal experimental conclusions.
10. Moved the complete DIR-R procedure from the appendix into the main Methodology section and removed the duplicate appendix algorithm.
11. Reflowed floats and prose so the Conclusion fills and ends on page 9. AI Use Statement begins on page 10, followed by the Reproducibility Statement.
12. Completed citation-key, cross-reference, duplicate-label, dash, acronym, and rendered-PDF audits.

Build verification:
- Local Tectonic compilation succeeds.
- Main paper ends on page 9; statements begin on page 10.
- Final PDF contains 21 pages including statements, references, and appendices.
- No undefined citations/references, duplicate labels, overfull boxes, or LaTeX errors were found.

